Precise and Accurate Mass and Radius Measurements of Fifteen Galactic Red Giants in Detached Eclipsing Binaries

Precise and accurate mass and radius measurements of evolved stars are crucial to calibrating stellar models. Stars in detached eclipsing binaries (EBs) are excellent potential calibrators because their stellar parameters can be measured with fractional uncertainties of a few percent, independent of stellar models. The All-Sky Automated Survey for Supernovae (ASAS-SN) has identified tens of thousands of EBs, >35,000 of which were included in the ASAS-SN eclipsing binaries catalog. Here, we select eight EBs from this sample that contain giants based on their Gaia colors and absolute magnitudes. We use LBT/PEPSI, APF, and CHIRON to obtain multi-epoch spectra of these binaries and measure their radial velocities using two-dimensional cross-correlation methods. We simultaneously fit the ASAS-SN light curves and the radial velocities with PHOEBE to derive accurate and precise masses and radii with fractional uncertainties of $\lesssim 3\%$. For four systems, we also include Transiting Exoplanet Survey Satellite (TESS) light curves in our PHOEBE models, which significantly improves the radius determinations. In seven of our systems, both components have evolved off of the main sequence, and one system has a giant star component with a main sequence, Sun-like companion. Finally, we compare our mass and radius measurements to single-star evolutionary tracks and distinguish between systems that are first ascent red giant branch stars and those that are likely core helium-burning stars.

==> ANC/full_rv_table.csv <==
Source,JD-2.46e6,RV1,RV1_err,RV2,RV2_err,Instrument,ShortName
3328584192518301184,-16.275,6.27,0.23,89.93,0.23,APF,J0611
3328584192518301184,-15.3,6.75,0.23,89.4,0.22,PEPSI,J0611
3328584192518301184,181.99,16.41,0.23,80.34,0.23,APF,J0611
3328584192518301184,182.993,14.01,0.24,82.79,0.23,APF,J0611
3328584192518301184,184.997,10.3,0.23,86.54,0.23,APF,J0611
3328584192518301184,193.96,9.91,0.23,87.48,0.22,APF,J0611
3328584192518301184,193.983,9.9,0.23,87.48,0.22,APF,J0611
3328584192518301184,198.966,20.16,0.23,76.04,0.22,APF,J0611
3328584192518301184,200.987,26.59,0.23,70.04,0.22,APF,J0611
3328584192518301184,204.026,36.82,0.23,59.06,0.23,APF,J0611
3328584192518301184,214.944,75.29,0.23,19.83,0.22,APF,J0611
3328584192518301184,220.894,87.27,0.23,7.45,0.23,APF,J0611
3328584192518301184,223.872,88.74,0.23,5.07,0.23,APF,J0611
3328584192518301184,226.88,88.08,0.23,6.67,0.23,APF,J0611
3328584192518301184,231.927,79.8,0.23,15.78,0.22,APF,J0611
3328584192518301184,250.885,16.31,0.24,79.49,0.23,PEPSI,J0611
3157581134781556480,-28.262,-5.82,0.71,101.35,0.56,APF,J0656
3157581134781556480,-23.213,5.67,0.71,90.45,0.56,APF,J0656
3157581134781556480,-15.249,63.83,0.71,31.07,0.56,PEPSI,J0656
3157581134781556480,-15.229,64.56,0.71,30.67,0.56,APF,J0656
3157581134781556480,-5.253,100.16,0.71,-3.83,0.56,APF,J0656
3157581134781556480,50.687,6.74,0.71,89.83,0.56,APF,J0656
3157581134781556480,62.683,25.57,0.71,71.64,0.56,APF,J0656
3157581134781556480,186.006,18.26,0.71,78.22,0.56,APF,J0656
3157581134781556480,196.987,95.15,0.71,0.69,0.56,APF,J0656
3157581134781556480,202.979,97.35,0.71,-1.28,0.56,APF,J0656
3157581134781556480,216.937,5.25,0.71,92.82,0.56,APF,J0656
3157581134781556480,284.78,99.49,0.71,-4.68,0.57,PEPSI,J0656
3157581134781556480,324.706,101.18,0.71,-6.44,0.56,PEPSI,J0656
5388654952421552768,41.626,-44.65,0.3,20.16,0.3,CHIRON,J1108
5388654952421552768,44.628,-66.88,0.29,43.03,0.3,CHIRON,J1108
5388654952421552768,48.619,-42.32,0.29,18.23,0.3,CHIRON,J1108
5388654952421552768,56.622,16.37,0.29,-40.75,0.3,CHIRON,J1108
5388654952421552768,59.601,20.58,0.29,-45.25,0.3,CHIRON,J1108
5388654952421552768,62.595,19.09,0.29,-43.04,0.3,CHIRON,J1108
5388654952421552768,78.604,-64.94,0.29,41.49,0.3,CHIRON,J1108
5347923063144824448,39.645,47.93,0.12,-40.44,0.55,CHIRON,J1109
5347923063144824448,41.633,50.98,0.12,-43.9,0.55,CHIRON,J1109
5347923063144824448,44.635,41.66,0.12,-35.3,0.55,CHIRON,J1109
5347923063144824448,52.618,-22.94,0.12,30.61,0.55,CHIRON,J1109
5347923063144824448,58.621,-41.26,0.12,49.74,0.55,CHIRON,J1109
5347923063144824448,62.604,-21.72,0.12,28.2,0.55,CHIRON,J1109
5347923063144824448,68.589,31.64,0.12,-23.92,0.55,CHIRON,J1109
5347923063144824448,70.545,44.5,0.12,-36.62,0.55,CHIRON,J1109
6188279177469245952,39.748,-30.61,0.25,12.26,0.97,CHIRON,J1329
6188279177469245952,43.697,-46.77,0.25,28.89,0.98,CHIRON,J1329
6188279177469245952,46.716,-51.28,0.25,35.26,0.98,CHIRON,J1329
6188279177469245952,48.842,-47.01,0.25,30.48,0.98,CHIRON,J1329
6188279177469245952,57.703,16.63,0.25,-40.18,0.98,CHIRON,J1329
6188279177469245952,62.698,27.02,0.25,-51.96,0.98,CHIRON,J1329
6188279177469245952,65.629,21.52,0.25,-44.38,0.98,CHIRON,J1329
6188279177469245952,70.613,1.06,0.25,-30.03,0.97,CHIRON,J1329
6188279177469245952,79.671,-42.07,0.25,23.41,0.98,CHIRON,J1329
5966976692576953216,39.896,-88.65,0.36,-15.83,0.24,CHIRON,J1705
5966976692576953216,41.817,-94.29,0.36,-10.24,0.24,CHIRON,J1705
5966976692576953216,44.82,-98.54,0.36,-5.92,0.24,CHIRON,J1705
5966976692576953216,48.891,-95.28,0.36,-9.52,0.24,CHIRON,J1705
5966976692576953216,52.84,-82.33,0.36,-21.99,0.24,CHIRON,J1705
5966976692576953216,56.783,-63.56,0.36,-40.43,0.24,CHIRON,J1705
5966976692576953216,60.833,-39.33,0.36,-63.95,0.24,CHIRON,J1705
5966976692576953216,62.782,-29.54,0.36,-73.58,0.24,CHIRON,J1705
5966976692576953216,68.761,-7.61,0.36,-95.03,0.24,CHIRON,J1705
5966976692576953216,78.81,-20.06,0.36,-82.89,0.24,CHIRON,J1705
1969468871480562560,81.922,27.49,0.21,-67.56,0.24,APF,J2107
1969468871480562560,84.852,22.67,0.21,-61.69,0.24,APF,J2107
1969468871480562560,109.865,-64.92,0.21,29.46,0.24,APF,J2107
1969468871480562560,123.86,-44.65,0.21,8.9,0.24,APF,J2107
1969468871480562560,131.808,-8.03,0.21,-30.1,0.24,APF,J2107
1969468871480562560,153.779,20.63,0.21,-60.0,0.24,APF,J2107
1969468871480562560,154.774,17.86,0.21,-57.11,0.24,APF,J2107
1969468871480562560,158.83,4.15,0.21,-42.63,0.24,APF,J2107
1969468871480562560,290.562,18.75,0.22,-59.26,0.27,PEPSI,J2107
1969468871480562560,448.902,-62.91,0.21,26.29,0.24,PEPSI,J2107
1969468871480562560,449.909,-64.55,0.21,27.9,0.25,PEPSI,J2107
1969468871480562560,464.971,-43.81,0.21,6.72,0.25,PEPSI,J2107
2002164086682203904,82.846,14.58,0.31,-79.26,0.11,APF,J2236
2002164086682203904,88.997,13.66,0.31,-77.54,0.11,APF,J2236
2002164086682203904,105.992,-82.74,0.31,18.37,0.11,APF,J2236
2002164086682203904,110.836,-54.93,0.31,-9.68,0.1,APF,J2236
2002164086682203904,115.828,-10.75,0.31,-53.84,0.1,APF,J2236
2002164086682203904,123.877,19.77,0.31,-84.57,0.1,APF,J2236
2002164086682203904,128.856,-6.27,0.31,-58.16,0.1,APF,J2236
2002164086682203904,136.926,-73.13,0.31,8.66,0.1,APF,J2236
2002164086682203904,153.923,-1.01,0.31,-63.77,0.1,APF,J2236
2002164086682203904,158.88,20.57,0.31,-85.42,0.1,APF,J2236
2002164086682203904,159.751,20.27,0.32,-85.84,0.13,APF,J2236
2002164086682203904,285.615,-80.59,0.32,14.54,0.13,PEPSI,J2236
2002164086682203904,449.944,7.4,0.31,-73.23,0.11,PEPSI,J2236

